Large scale star formation in Auriga region

New observations in the $VI$ bands along with archival data from the 2MASS and $WISE$ surveys have been used to generate a catalog of young stellar objects (YSOs) covering an area of about $6^\circ\times6^\circ$ in the Auriga region centered at $l\sim173^\circ$ and $b\sim1^\circ.5$. The nature of the identified YSOs and their spatial distribution are used to study the star formation in the region. The distribution of YSOs along with that of the ionized and molecular gas reveals two ring-like structures stretching over an area of a few degrees each in extent. We name these structures as Auriga Bubbles 1 and 2. The center of the Bubbles appears to be above the Galactic mid-plane. The majority of Class\,{\sc i} YSOs are associated with the Bubbles, whereas the relatively older population, i.e., Class\,{\sc ii} objects are rather randomly distributed. Using the minimum spanning tree analysis, we found 26 probable sub-clusters having 5 or more members. The sub-clusters are between $\sim$0.5 pc - $\sim$ 3 pc in size and are somewhat elongated. The star formation efficiency in most of the sub-cluster region varies between 5$\%$ - 20$\%$ indicating that the sub-clusters could be bound regions. The radii of these sub-clusters also support it.

==> readme.txt <==
#####################################################################

To,                                Date: 20 December, 2019,
The Editor, 
Monthly Notices of the Royal Astronomical Society (MNRAS), UK

Dear Sir/Madam,

We are re-submitting the fifth revised version of our manuscript titled 
"Large scale star formation in Auriga region" to the main journal, MNRAS, 
UK for publication, after incorporating referees comments.

I request you to please do the needful and acknowledge the submission.

regards,

Saurabh Sharma

Scientist E
Aryabhatta Research Institute of Observational Sciences (ARIES)
Manora Peak, Nanital 263002
Uttrakhand, India

ph: +91-5942-270753
cell: +918171578666
email: saurabh@aries.res.in, saurabh175@gmail.com

#####################################################################
The submitted files are:

msR5.tex		: Manuscript latex source
msR5.pdf		: Manuscript PDF
auriga.bib              : Bibliography file

mnras.cls               : MNRAS class file
mnras.bst               : MNRAS bib. style file
run                     : Executable file to run latex source file

ONLINE-tables.tar.gz   : Online data; table5.data, table7.data
source-files.tar.gz    : source files (latex+ bib files)
figures.tar.gz         : Figures for the manuscript
#####################################################################

